Unzipping of knotted DNA via nanopore translocation

DNA unzipping by nanopore translocation has implications in diverse contexts, from polymer physics to single-molecule manipulation to DNA-enzyme interactions in biological systems. Here we use molecular dynamics simulations and a coarse-grained model of DNA to address the nanopore unzipping of DNA filaments that are knotted. This previously unaddressed problem is motivated by the fact that DNA knots inevitably occur in isolated equilibrated filaments and in vivo. We study how different types of tight knots in the DNA segment just outside the pore impact unzipping at different driving forces. We establish three main results. First, knots do not significantly affect the unzipping process at low forces. However, knotted DNAs unzip more slowly and heterogeneously than unknotted ones at high forces. Finally, we observe that the microscopic origin of the hindrance typically involves two concurrent causes: the topological friction of the DNA chain sliding along its knotted contour and the additional friction originating from the entanglement with the newly unzipped DNA. The results reveal a previously unsuspected complexity of the interplay of DNA topology and unzipping, which should be relevant for interpreting nanopore-based single-molecule unzipping experiments and improving the modeling of DNA transactions in vivo.

==> cover.txt <==
Dear Editors,

We are pleased to submit our manuscript titled "Unzipping of knotted DNA via nanopore translocation", for consideration for publication in {\bf "Quarterly Review of Biophysics Discovery".}

We are submitting this manuscript in response to the invitation by Prof. Felix Rirort and Prof. Fredrik Westerlund to contribute a research study to the article collection on the theme "Single Molecule Challenges in the 21st Century".


In our theoretical and computational work, we consider nanopore translocation, one of the most powerful single-molecule probing techniques, and discuss its prospective use to study the unzipping of DNA filaments that are knotted.

The combination of DNA knots and unzipping is a novel problem that has yet to be addressed before despite being relevant in biological contexts.

Previous studies have addressed the pore translocation of knotted DNA without unzipping, as well as the unzipping of translocating DNA without knots. Both these contexts revealed unexpected complexities. For instance, when knotted DNA translocates through narrow pores without becoming unzipped, significant friction can be generated in the tightened knotted region, which may even stall the translocation process at sufficiently high driving forces. On the other hand, when unknotted DNA is unzipped by pulling only one of the DNA strands inside a pore, a remarkable transition from normal to anomalous dynamical regimes is observed upon increasing the driving force.

Here, by addressing the translocation-driven unzipping of knotted DNA, we take a first step towards clarifying the unzipping action of enzymes such as helicases on DNA {\it in vivo}, which is inevitably knotted and entangled.

To this end, we report on a numerical study where we used molecular dynamics simulations on a coarse-grained model of DNA to study the nanopore-driven unzipping in the presence of various knot types.
We observe that, while at low forces knots do not interfere with unzipping, at large ones knotted DNA unzips more slowly and heterogeneously than unknotted DNA. As we discuss, the microscopic origin of the hindrance
typically involves two concurrent causes: the topological friction of the DNA chain sliding along its knotted contour and the additional friction originating from the entanglement with the newly unzipped DNA strand.

These results reveal a previously unsuspected complexity of the interplay of DNA topology and unzipping, which we expect to appeal to the broad community of biological physicists and experimentalists, including those interested in advanced applications of single-molecule probing techniques. For these considerations, we believe that {\bf "Quarterly Review of Biophysics Discovery"} would be the ideal avenue for our study.

Yours sincerely,

Antonio Suma and Cristian Micheletti



